Distributed Scenario-Based Optimization for Asset Management in a Hierarchical Decision Making Environment

Asset management attempts to keep the power system in working conditions. It requires much coordination between multiple entities and long term planning often months in advance. In this work we introduce a mid-term asset management formulation as a stochastic optimization problem, that includes three hierarchical layers of decision making, namely the mid-term, short-term and real-time. We devise a tractable scenario approximation technique for efficiently assessing the complex implications a maintenance schedule inflicts on a power system. This is done using efficient Monte-Carlo simulations that trade-off between accuracy and tractability. We then present our implementation of a distributed scenario-based optimization algorithm for solving our formulation, and use an updated PJM 5-bus system to show a solution that is cheaper than other maintenance heuristics that are likely to be considered by TSOs.

==> 221/Skype_comments_for_Efthy_-_9-8-15.txt <==
add epsilon subscript to mid and long term (for us)
achievability in short term? verify with efthy that (54) is indeed achievability
change  y_p to y_s 
change xi_t to s_t and S to z 
transition probabilities?
p.25 bottom line typo
Fig 9 is not clear - where are the transitions? why xi_{1,...,t} and not xi_j?
is Up a function of xi?
what is the motivation in choosing the two principles (A and B) in 3.3.1? both logic and math not very clear.
Also, Sc will be robust against all "bad" events. That might make a very hard procedure for finding it. Maybe change to chance constraint?

==> 221/Suggested_skype_agenda_9-8-15.txt <==
1. Short-term comments and proposed changes:
- Notations for states and scenarios (suggesting to converge on notations similar to those presented in the introduction and used in the mid and long term chapters)
- There's a lack in explanations on transition probabilities and notations are confusing (as illustrated in Fig. 9)
- Did not fully understand motivation behind choosing the two principles (A and B) in 3.3.1. The trade-off is not very clear.
- As we understand, S_c will be robust against all "bad" events. That might make a very hard procedure for finding it. Maybe change to chance constraint?

2. Remy's main comments and our responses.

3. Market models - should we include any formulations? We're not very knowledgeable in that field.

==> 221/Todo_list.txt <==


1) presentation -> memo  - Gal
	2) notes -> memo, after 1 - Gal
		3) terminology, realization/stocahstic, compare to other deliverables - Gal + Elad

4) weather model literature - Elad
	5) finish mathematical modeling - Elad


--------------------
6) Olli - robust mid - Elad
7) DTU send email - Elad

==> 221/cigreAssetFailureModel.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cigreAssetFailureModel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{472.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55837563)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cigreAssetFailureModel.pdf}}%
  \end{picture}%
\endgroup%


==> 221/information_state.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'information_state.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.26236689bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21762582)%
    \put(0.1897331,0.51585696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.27329037,0.56877645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.29835753,0.56877645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.23708222,0.60219936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.21821565,0.03451292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_t$}}}%
    \put(0.21821565,0.14564452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g_t$}}}%
    \put(0.21821565,0.36790711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{d}_{\rm day}$}}}%
    \put(0.21821565,0.47903893){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{g}_{\rm day}$}}}%
    \put(0.21821565,0.69676976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
    \put(0.15111531,0.92214535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{oil price}}}%
    \put(0.78118038,0.22084995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.21821565,0.25224406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.21821565,0.58563829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.21821565,0.80790125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./221/information_state.pdf}}%
    \put(0.21821565,1.0332302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.10419984,0.05190439){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y_{RT}$}}}}%
    \put(0.105854,0.40348715){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y_{s}$}}}}%
    \put(0.10689882,0.68340976){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y_{m}$}}}}%
    \put(0.10465945,0.93869917){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y_{l}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./221/information_state.pdf}}%
  \end{picture}%
\endgroup%


==> 221/scenarioDescription.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'scenarioDescription.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450.48486328bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63983933)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{scenarioDescription.pdf}}%
    \put(0.10619801,0.10383598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t^{\rm Pre}$}}}%
    \put(0.2405241,0.10547256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t$}}}%
    \put(0.40381046,0.11791695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t^c$}}}%
    \put(0.60668529,0.10256326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}^{\rm Pre}$}}}%
    \put(0.76852642,0.09275027){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}$}}}%
    \put(0.90314261,0.0962561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}^c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{scenarioDescription.pdf}}%
    \put(0.13136028,0.14600658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_0$}}}%
    \put(0.30156828,0.15325616){\color[rgb]{0,0,0}\rotatebox{6.42536012}{\makebox(0,0)[lb]{\smash{$\con,\pi_{\con}$}}}}%
    \put(0.64115065,0.13937359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{scenarioDescription.pdf}}%
    \put(0.43286319,0.15612583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\prob{\s{t+1}^{\rm pre}|\s{t}^c}$}}}%
    \put(0.79186648,0.13102175){\color[rgb]{0,0,0}\rotatebox{1.175722}{\makebox(0,0)[lb]{\smash{$\con,\pi_{\con}$}}}}%
    \put(0.26882184,0.07876057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\curlyN$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{scenarioDescription.pdf}}%
    \put(0.25927793,0.22104828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.73642039,0.22104828){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t+1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{scenarioDescription.pdf}}%
    \put(0.40943227,0.62297383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_{m_1})$}}}%
    \put(0.63963183,0.62201083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_{m_2})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{scenarioDescription.pdf}}%
    \put(0.00655024,0.0639522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{slower}}}%
    \put(0.0073022,0.01858501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\SRT$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{scenarioDescription.pdf}}%
    \put(0.10460283,0.03480142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{external}}}%
    \put(0.10513284,0.01095077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{topology}}}%
    \put(0.23370584,0.29096029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{month}}}%
    \put(0.50390313,0.62645911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{scenarioDescription.pdf}}%
    \put(0.8505322,0.09114507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> 221/scenarioDescription_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'scenarioDescription_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{474.50166874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64425567)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{scenarioDescription_v2.pdf}}%
    \put(0.10136274,0.08043442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t^{\rm Pre}$}}}%
    \put(0.23529447,0.08127653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t$}}}%
    \put(0.38106513,0.09807237){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t^c$}}}%
    \put(0.56797859,0.07993775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}^{\rm Pre}$}}}%
    \put(0.73087913,0.06990981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}$}}}%
    \put(0.85725859,0.07394982){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{t+1}^c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{scenarioDescription_v2.pdf}}%
    \put(0.17431999,0.13272128){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_0$}}}%
    \put(0.33591294,0.13960395){\color[rgb]{0,0,0}\rotatebox{6.42536012}{\makebox(0,0)[lb]{\smash{$\con,\pi_{\con}$}}}}%
    \put(0.65830742,0.12642402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{scenarioDescription_v2.pdf}}%
    \put(0.46056239,0.14232835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\prob{\s{t+1}^{\rm pre}|\s{t}^c}$}}}%
    \put(0.80139481,0.11849491){\color[rgb]{0,0,0}\rotatebox{1.175722}{\makebox(0,0)[lb]{\smash{$\con,\pi_{\con}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{scenarioDescription_v2.pdf}}%
    \put(0.270145,0.21036931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.75658286,0.21179252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t+1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{scenarioDescription_v2.pdf}}%
    \put(0.41412253,0.62824381){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_{m_1})$}}}%
    \put(0.63267058,0.62732955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_{m_2})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{scenarioDescription_v2.pdf}}%
    \put(0.24729046,0.31303507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{month}}}%
    \put(0.50381176,0.63155269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.83289627,0.12333345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.11230526,0.0420682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{preventive}$ }}}%
    \put(0.40882951,-0.04688362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.55328724,0.04420305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.11301688,0.01521298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{RT action}$}}}%
    \put(0.26979098,0.04135657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{contingency}$ }}}%
    \put(0.27050262,0.01450135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{probabilities}$}}}%
    \put(0.44431168,0.04086391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{state transition}$ }}}%
    \put(0.3032697,0.16588905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{contingency}$ }}}%
    \put(-0.00177201,0.59072291){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(-0.00267962,0.22566475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
  \end{picture}%
\endgroup%


==> 221/stochasticBranchingWithActions.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stochasticBranchingWithActions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.75039063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50212549)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stochasticBranchingWithActions.pdf}}%
    \put(0.34226326,0.47075393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_i)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stochasticBranchingWithActions.pdf}}%
    \put(0.64932115,0.47138185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_m(t_j)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{stochasticBranchingWithActions.pdf}}%
  \end{picture}%
\endgroup%

